Cut-Toggling and Cycle-Toggling for Electrical Flow and Other p-Norm Flows

We study the problem of finding flows in undirected graphs so as to minimize the weighted $p$-norm of the flow for any $p > 1$. When $p=2$, the problem is that of finding an electrical flow, and its dual is equivalent to solving a Laplacian linear system. The case $p = \infty$ corresponds to finding a min-congestion flow, which is equivalent to max-flows. A typical algorithmic construction for such problems considers vertex potentials corresponding to the flow conservation constraints, and has two simple types of update steps: cycle toggling, which modifies the flow along a cycle, and cut toggling, which modifies all potentials on one side of a cut. Both types of steps are typically performed relative to a spanning tree $T$; then the cycle is a fundamental cycle of $T$, and the cut is a fundamental cut of $T$. In this paper, we show that these simple steps can be used to give a novel efficient implementation for the $p = 2$ case and to find near-optimal $p$-norm flows in a low number of iterations for all values of $p > 1$. Compared to known faster algorithms for these problems, our algorithms are simpler, more combinatorial, and also expose several underlying connections between these algorithms and dynamic graph data structures that have not been formalized previously.

==> outtakes.txt <==

\richard{some referneces in enumerate form below, I'm omitting earlier ones in optimization literatuere that studied minimizing functions whose $pth$ derivatives are Lipschitz (higher order smoothness?)}
\begin{enumerate}
    \item (weighted) all values of $p$, but with $m^{3/2}$
    / $m^{4/3}$ type running times as $p \rightarrow 1$ and $p \rightarrow \infty$~\cite{BCLL18,AKPS19} via black-box calls to Laplacian solvers.
    \richard{I think BCLL is $m^{1 + \abs{\frac{1}{2} - \frac{1}{p}}}$,
    and AKPS is $m^{1 + \frac{\abs{p - 2}}{2p + \abs{p - 2}}}$}.
    These have overheads of $O(p)$ (shown in~\cite{AS20}).
    \item (unweighted) Graph theoretic: $p \cdot m^{1 + \frac{1}{p}}$
    type runtimes for unit capacitated graphs~\cite{KPSW19,AS20}.
    These were recently used (with $p = \log^{1/2}n$)
    to improve unit capacitated max-flow~\cite{LS20,KLS20}.
    \item (weighted) Sparsifiation~\cite{ABKS21:arxiv}
    and optimization based interpretations~\cite{CJJJLST20}.
\end{enumerate}

\richard{TODO?? mention our iteration counts are fundamentally unweighted, specifically they are within $n^{o(1)}$ of the current best runtimes:}

The current best runtime is essentially
$n^{o(1) + \min\{\frac{1}{p}, \frac{1}{p - 1}\}} \sum_{e} r_e^\frac{1}{p}$.
It's based on:
\begin{enumerate}
\item the $p$ large case form KPSW~\cite{KPSW19}.
\item work in progress~\cite{CLS:comm}
on the $p \rightarrow 1$ case from extending the core-based ultra-sparsifier constructions from~\cite{CPW21:arxiv}.
\end{enumerate}

